Exploiting Sparsity for Long Context Inference: Million Token Contexts on Commodity GPUs

There is growing demand for performing inference with hundreds of thousands of input tokens on trained transformer models. Inference at this extreme scale demands significant computational resources, hindering the application of transformers at long contexts on commodity (i.e not data center scale) hardware. To address the inference time costs associated with running self-attention based transformer language models on long contexts and enable their adoption on widely available hardware, we propose a tunable mechanism that reduces the cost of the forward pass by attending to only the most relevant tokens at every generation step using a top-k selection mechanism. We showcase the efficiency gains afforded by our method by performing inference on context windows up to 1M tokens using approximately 16GB of GPU RAM. Our experiments reveal that models are capable of handling the sparsity induced by the reduced number of keys and values. By attending to less than 2% of input tokens, we achieve over 95% of model performance on common benchmarks (RULER, AlpacaEval, and Open LLM Leaderboard).

==> Sections/scratch_notes.txt <==
Tom notes:
• Title: One million tokens on a junk GPU
• Title figure: horizontal graphic of token squares with query square having black and gray
arrows to context token squares (black arrows represent k chosen). Also, show LM-
Eval/AlpacaEval curve with saturation.
• Introduction: The current way to process long contexts is brute force. This requires a
systems approach like Ring Attention. It is not commercially viable to serve long contexts
in this manner. On the other end of the spectrum are RAG models which use a vector
database to efficiently process large amounts of information. We offer a solution that lies
between these two extremes: the ability to have full language model capabilities but handle
long contexts efficiently with the support of a vector database.
• Outline:
– Motivation: histograms and science figures
– Method: How we do it
– Results: LM-Eval, AlpacaEval, RULER


Outline:
• Motivation: generation using long contexts is useful for models
• Problem statement: Generation using long contexts incurs a large memory cost
• Approach: topk generation with large dense/windowed caches
• Results:
1. Models can handle top-k sparsity and still perform well on tasks
2. Emperically demonstrate a trend in sparsity required for given context lengths
• Conclusions: generation using top-k is relatively reliable, and it can enable efficient gener-
ation using very long contexts on accessible and inexpensive hardware.


Meeting notes:
• Motivation: context of 1m tokens or more is not possible without lots of compute in paral-
lel.
• Main idea: generation with topk over big caches
• Can models handle sparsity? yes, b.c alpaca eval and RULER
• How much sparsity is necessary for a given context length? wikipedia histogram stuff
• Motivating example: constructing a large cache on an entire codebase, then generating
queries with that context
• Concrete realization of motivating example: construction of cache over matplotlib, gener-
ation using 2080ti
